WattScale: A Data-driven Approach for Energy Efficiency Analytics of Buildings at Scale

Buildings consume over 40% of the total energy in modern societies, and improving their energy efficiency can significantly reduce our energy footprint. In this paper, we present \texttt{WattScale}, a data-driven approach to identify the least energy-efficient buildings from a large population of buildings in a city or a region. Unlike previous methods such as least-squares that use point estimates, \texttt{WattScale} uses Bayesian inference to capture the stochasticity in the daily energy usage by estimating the distribution of parameters that affect a building. Further, it compares them with similar homes in a given population. \texttt{WattScale} also incorporates a fault detection algorithm to identify the underlying causes of energy inefficiency. We validate our approach using ground truth data from different geographical locations, which showcases its applicability in various settings. \texttt{WattScale} has two execution modes -- (i) individual, and (ii) region-based, which we highlight using two case studies. For the individual execution mode, we present results from a city containing >10,000 buildings and show that more than half of the buildings are inefficient in one way or another indicating a significant potential from energy improvement measures. Additionally, we provide probable cause of inefficiency and find that 41\%, 23.73\%, and 0.51\% homes have poor building envelope, heating, and cooling system faults, respectively. For the region-based execution mode, we show that \texttt{WattScale} can be extended to millions of homes in the US due to the recent availability of representative energy datasets.

==> Algo_short.txt <==
Step 1 - Get square footage normalized distributions of Baseload, Heating Slope, and Cooling Slope for each home. Also, get median values for low balance point and high balance point.

Step 2 - Prepare cohorts, Check second order stochastic dominance by pairwise comparison with the 3 distributions (heating, cooling, baseload), flag ones with more True.

Step 3 - Assign blame 

==> notes/data.txt <==
nipun_homes = [19.014470066416663, 11.005750428390382, 25.445341690957274, 20.470965902121517, 16.265078291957757, 19.390721259290967, 9.68124900440543, 16.973172529941156, 17.592123965608337, 18.373271415685007, 10.827395537096876, 22.115355606108057, 16.860444573997832, 15.836913769303974, 23.664668037471852, 21.602526650863567, 9.7430845735581695, 20.314543718398806, 13.821659170699578, 26.296751492129605, 18.02379602639688, 8.4968039315420043, 11.323166549583773, 18.716359388861335, 12.133272836397611, 10.865554302226606, 23.571863969361129, 2.7392197096657207, 17.003845858166592, 6.5324325324105894, 12.657051155318053, 18.346865221454408, 5.0782007925262169, 10.115051486465189, 31.931841983591617, 34.780193372821373, 14.509447178645013, 23.501217448330376, 20.246695176297408, 18.469479758439988, 23.708404454766846, 22.102940288740868, 4.0039314517883104, 20.257429110972076, 11.798944106859961, 15.349193648324926, 13.396034270425206, 27.725757805464966, 17.030047623796428, 9.1422412993027962, 14.300607378379485, 11.126063522428385, 15.833328563112214, 17.947126232960361, 21.027314104899787, 18.451797910343853, 7.6758191089170786, 15.415656489224045, 20.001349319976001, 33.897567813213072, 13.601549740008663, 27.469657864380718, 23.818901188491246, 19.239003889494942, 15.047679190380777]
mean_n = 17.133941426762423
std_n = 6.6853051077481398
len_n = 65
mean_b = 42.948
std_b = 15.825
len_b = 366
t_statistic = -22.039755874089185
p_value = 2.7150377729554527e-57
cohens_d = -1.7414212037067143


==> notes/paper-outline.txt <==
*Title

WattSign and Homes: Identifying energy inefficient homes in a city

///System for identifying energy inefficient homes. 


*Introduction

- Buildings have surpassed transportation sector and constitutes almost 40\% of total US energy consumption~\cite{eia}.  Cost and impact to climate change. residential fraction. 



- How is done today? Utility companies propose such things
	- Today, manually done (site papers). these are done to identify. 
	- replace appliances when it reals .. pinpoint problem using audits

- what are the challenges? 
   - audits are expensives .. even in subsidies paid by state. Identifying 
	- effectiveness apply voluntarily customer volunteersers to be audited 
   - Effectiveness cannot be guaranteed 
	- Not Data-driven; for short instance, blower door test; manual 
   - Similar appliance - commercial different 



- How can of these challenge be eliminated


- Our approach 
   - Availability of smart data, our approach eliminates the need for manual 

- Our contributions are as follows
	- our approach, improvement over existing system
	- detailed analysis  - pinpointed test
		- partial audits not full scale that focus on a particular components )base load or appliances, heater, AC
	- pre audit diagnostic;


* Background
- what is energy ineff, Explain how inefficiencies in buildings arise. 
 - 	- attic , U-value of windows ; thermal conductance of windows


- Computing inefficiencies in  buildings (Background)
	- EUI 
	- How do they do and current inefficiencies 
	- Cooling and heating are the main components 

 

*Our Approach 
 	- What is the goal of the approach
	- Intuition behind the approach
	- Describe the approach
	- What do we hope to gain insight on


*Dataset description 
- Weather, BPD, Neighborhood homes, smart homes, tax assessor data


*Analysis




